WISDOM Project -- XIII. Feeding molecular gas to the supermassive black hole in the starburst AGN-host galaxy Fairall 49

The mm-Wave Interferometric Survey of Dark Object Masses (WISDOM) is probing supermassive black holes (SMBHs) in galaxies across the Hubble sequence via molecular gas dynamics. We present the first WISDOM study of a luminous infrared galaxy with an active galactic nuclei (AGN): Fairall 49. We use new ALMA observations of the CO(2-1) line with a spatial resolution of about 80 pc together with ancillary HST imaging. We reach the following results: (1) The CO kinematics are well described by a regularly rotating gas disk with a radial inflow motion, suggesting weak feedback on the cold gas from both AGN and starburst activity; (2) The dynamically inferred SMBH mass is 1.6 +/- 0.4 (rnd) +/- 0.8 (sys) x 10^8 Msun, assuming that we have accurately subtracted the AGN and starburst light contributions, which have a luminosity of about 10^9 Lsun; (3) The SMBH mass agrees with the SMBH-stellar mass relation but is about 50 times higher than previous estimates from X-ray variability; (4) The dynamically inferred molecular gas mass is 30 times smaller than that inferred from adopting the Galactic CO-to-H_2 conversion factor (X_CO) for thermalised gas, suggesting low values of X_CO; (5) the molecular gas inflow rate increases steadily with radius and may be as high as 5 Msun/yr. This work highlights the potential of using high-resolution CO data to estimate, in addition to SMBH masses, the X_CO factor and gas inflow rates in nearby galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
